A First Step Towards Dynamic Hybrid Traffic Modeling

Hybrid traffic modeling and simulation provide an important way to represent and evaluate large-scale traffic networks at different levels of details. The first level, called "microscopic" allows the description of individual vehicles and their interactions as well as the study of driver's individual behavior. The second, based on the analogy with fluidic dynamic, is the "macroscopic" one and provides an efficient way to represent traffic flow behavior in large traffic infrastructures, using three aggregated variables: traffic density, mean speed and traffic volume. An intermediate level called "mesoscopic" considers a group of vehicles sharing common properties such as a same origin and destination. The work conducted in this paper presents a first step allowing simulation of wide area traffic network on the basis of dynamic hybrid modeling, where the representation associated to a network section can change at runtime. The proposed approach is implemented in a simulation platform, called Jam-free.

==> data/result.dat <==
     1	#Time "Real flow" "Real speed" "Sensor flow" "Sensor speed" "Bridge upstream flow" "Bridge upstream speed" "Bridge downstream flow" "Bridge downstream speed"
     2	"04/01/13 02:00 PM" 0.4410416667 27.2611064815 0 0    
     3	"04/01/13 02:00 PM" 0.4229166667 27.3363240741 0 0    
     4	"04/01/13 02:00 PM" 0.4047916667 27.4115416667 0.0333444481 30.5555511937    
     5	"04/01/13 02:00 PM" 0.3866666667 27.4867592593 0.1000250063 28.7359012431    
     6	"04/01/13 02:00 PM" 0.3685416667 27.5619768519 0.1800360072 27.4767445161    
     7	"04/01/13 02:01 PM" 0.3504166667 27.6371944444 0.2000333389 27.589879138    
     8	"04/01/13 02:01 PM" 0.3602777778 27.7237685185 0.241974512 27.6762506702    
     9	"04/01/13 02:01 PM" 0.3701388889 27.8103425926 0.2903694144 27.8137047811    
    10	"04/01/13 02:01 PM" 0.38 27.8969166667 0.354895951 27.8367660264    
    11	"04/01/13 02:01 PM" 0.3898611111 27.9834907407 0.3387643168 27.7357313474    
    12	"04/01/13 02:01 PM" 0.3997222222 28.0700648148 0.3226326827 28.0543143857    
    13	"04/01/13 02:02 PM" 0.4095833333 28.1566388889 0.3226326827 28.1927267614    
    14	"04/01/13 02:02 PM" 0.4190972222 28.098125 0.3387643168 28.2184761171    
    15	"04/01/13 02:02 PM" 0.4286111111 28.0396111111 0.3387643168 28.1081559021    
    16	"04/01/13 02:02 PM" 0.438125 27.9810972222 0.3387643168 28.0341236295    
    17	"04/01/13 02:02 PM" 0.4476388889 27.9225833333 0.3387643168 27.9530688261    
    18	"04/01/13 02:02 PM" 0.4571527778 27.8640694444 0.354895951 27.792452138    
    19	"04/01/13 02:03 PM" 0.4666666667 27.8055555556 0.354895951 27.6695825661    
    20	"04/01/13 02:03 PM" 0.4665277778 27.6848611111 0.3710275851 27.5382682185    
    21	"04/01/13 02:03 PM" 0.4663888889 27.5641666667 0.3710275851 27.4197380931    
    22	"04/01/13 02:03 PM" 0.46625 27.4434722222 0.3871592192 27.3095975525    
    23	"04/01/13 02:03 PM" 0.4661111111 27.3227777778 0.3871592192 27.1845516208    
    24	"04/01/13 02:03 PM" 0.4659722222 27.2020833333 0.4032908534 27.0290875102    
    25	"04/01/13 02:04 PM" 0.4658333333 27.0813888889 0.4032908534 26.8846621506    
    26	"04/01/13 02:04 PM" 0.4629861111 27.2844305556 0.4032908534 26.778876411    
    27	"04/01/13 02:04 PM" 0.4601388889 27.4874722222 0.4032908534 26.7329339575    
    28	"04/01/13 02:04 PM" 0.4572916667 27.6905138889 0.4032908534 26.7052706806    
    29	"04/01/13 02:04 PM" 0.4544444444 27.8935555556 0.4032908534 26.5403904489    
    30	"04/01/13 02:04 PM" 0.4515972222 28.0965972222 0.4032908534 26.6668055035    
    31	"04/01/13 02:05 PM" 0.44875 28.2996388889 0.4032908534 26.6776441979    
    32	"04/01/13 02:05 PM" 0.4332638889 28.3816805556 0.4032908534 26.6929682859    
    33	"04/01/13 02:05 PM" 0.4177777778 28.4637222222 0.4032908534 26.8053030066    
    34	"04/01/13 02:05 PM" 0.4022916667 28.5457638889 0.4032908534 26.8364242889    
    35	"04/01/13 02:05 PM" 0.3868055556 28.6278055556 0.3871592192 27.062929216    
    36	"04/01/13 02:05 PM" 0.3713194444 28.7098472222 0.3871592192 27.1408770562    
    37	"04/01/13 02:06 PM" 0.3558333333 28.7918888889 0.354895951 27.4257303234    
    38	"04/01/13 02:06 PM" 0.3625694444 28.7143796296 0.3710275851 27.5989917567    
    39	"04/01/13 02:06 PM" 0.3693055556 28.6368703704 0.354895951 27.6207996323    
    40	"04/01/13 02:06 PM" 0.3760416667 28.5593611111 0.354895951 27.8020039665    
    41	"04/01/13 02:06 PM" 0.3827777778 28.4818518519 0.3387643168 27.9439682951    
    42	"04/01/13 02:06 PM" 0.3895138889 28.4043425926 0.3387643168 28.0705791181    
    43	"04/01/13 02:07 PM" 0.39625 28.3268333333 0.3387643168 27.9666704029    
    44	"04/01/13 02:07 PM" 0.4059027778 28.2898101852 0.3387643168 27.8106553347    
    45	"04/01/13 02:07 PM" 0.4155555556 28.252787037 0.3387643168 27.7325943917    
    46	"04/01/13 02:07 PM" 0.4252083333 28.2157638889 0.354895951 27.709103692    
    47	"04/01/13 02:07 PM" 0.4348611111 28.1787407407 0.354895951 27.6332490222    
    48	"04/01/13 02:07 PM" 0.4445138889 28.1417175926 0.3710275851 27.4164237879    
    49	"04/01/13 02:08 PM" 0.4541666667 28.1046944444 0.3710275851 27.3448548439    
    50	"04/01/13 02:08 PM" 0.4473611111 27.9413240741 0.3710275851 27.4240029388    
    51	"04/01/13 02:08 PM" 0.4405555556 27.7779537037 0.354895951 27.5796515043    
    52	"04/01/13 02:08 PM" 0.43375 27.6145833333 0.354895951 27.6405098959    
    53	"04/01/13 02:08 PM" 0.4269444444 27.451212963 0.3710275851 27.5443943631    
    54	"04/01/13 02:08 PM" 0.4201388889 27.2878425926 0.3710275851 27.4885426252    
    55	"04/01/13 02:09 PM" 0.4133333333 27.1244722222 0.3871592192 27.2715900332    
    56	"04/01/13 02:09 PM" 0.4172222222 27.2207731481 0.3710275851 27.1813070604    
    57	"04/01/13 02:09 PM" 0.4211111111 27.3170740741 0.3871592192 27.0302832341    
    58	"04/01/13 02:09 PM" 0.425 27.413375 0.3871592192 26.9611481574    
    59	"04/01/13 02:09 PM" 0.4288888889 27.5096759259 0.4032908534 26.8017239612    
    60	"04/01/13 02:09 PM" 0.4327777778 27.6059768519 0.4032908534 26.6677239369    
    61	"04/01/13 02:10 PM" 0.4366666667 27.7022777778 0.3871592192 26.7776793928    
    62	"04/01/13 02:10 PM" 0.4423611111 27.6516064815 0.4194224875 26.7637993326    
    63	"04/01/13 02:10 PM" 0.4480555556 27.6009351852 0.4032908534 26.7129165116    
    64	"04/01/13 02:10 PM" 0.45375 27.5502638889 0.4032908534 26.6707488385    
    65	"04/01/13 02:10 PM" 0.4594444444 27.4995925926 0.4032908534 26.8033560346    
    66	"04/01/13 02:10 PM" 0.4651388889 27.4489212963 0.3871592192 27.0235301016    
    67	"04/01/13 02:11 PM" 0.4708333333 27.39825 0.3871592192 27.0535316829    
    68	"04/01/13 02:11 PM" 0.4681944444 27.4338981481 0.3871592192 27.0650003235    
    69	"04/01/13 02:11 PM" 0.4655555556 27.4695462963 0.3871592192 27.0877752889    
    70	"04/01/13 02:11 PM" 0.4629166667 27.5051944444 0.3871592192 27.0085311171    
    71	"04/01/13 02:11 PM" 0.4602777778 27.5408425926 0.4032908534 26.8647355747    
    72	"04/01/13 02:11 PM" 0.4576388889 27.5764907407 0.4194224875 26.6529807066    
    73	"04/01/13 02:12 PM" 0.455 27.6121388889 0.4194224875 26.4828673219    
    74	"04/01/13 02:12 PM" 0.4702777778 27.525412037 0.4194224875 26.4322098353    
    75	"04/01/13 02:12 PM" 0.4855555556 27.4386851852 0.4355541216 26.2761367857    
    76	"04/01/13 02:12 PM" 0.5008333333 27.3519583333 0.4355541216 26.0296921205    
    77	"04/01/13 02:12 PM" 0.5161111111 27.2652314815 0.4355541216 25.8359282451    
    78	"04/01/13 02:12 PM" 0.5313888889 27.1785046296 0.4516857558 25.6149121807    
    79	"04/01/13 02:13 PM" 0.5466666667 27.0917777778 0.4516857558 25.4006426882    
    80	"04/01/13 02:13 PM" 0.5569444444 27.0343842593 0.4678173899 25.1231925268    
    81	"04/01/13 02:13 PM" 0.5672222222 26.9769907407 0.4678173899 24.9825678084    
    82	"04/01/13 02:13 PM" 0.5775 26.9195972222 0.4678173899 25.1055292873    
    83	"04/01/13 02:13 PM" 0.5877777778 26.8622037037 0.4516857558 25.2741895095    
    84	"04/01/13 02:13 PM" 0.5980555556 26.8048101852 0.4516857558 25.4052267136    
    85	"04/01/13 02:14 PM" 0.6083333333 26.7474166667 0.4516857558 25.4687443219    
    86	"04/01/13 02:14 PM" 0.6036805556 26.715537037 0.4516857558 25.4787012015    
    87	"04/01/13 02:14 PM" 0.5990277778 26.6836574074 0.4516857558 25.4990884146    
    88	"04/01/13 02:14 PM" 0.594375 26.6517777778 0.4516857558 25.4499708196    
    89	"04/01/13 02:14 PM" 0.5897222222 26.6198981481 0.4678173899 25.2774162379    
    90	"04/01/13 02:14 PM" 0.5850694444 26.5880185185 0.4516857558 25.2091918533    
    91	"04/01/13 02:15 PM" 0.5804166667 26.5561388889 0.4678173899 25.2530329187    
    92	"04/01/13 02:15 PM" 0.5736805556 26.452912037 0.4516857558 25.4572641894    
    93	"04/01/13 02:15 PM" 0.5669444444 26.3496851852 0.4516857558 25.4643990374    
    94	"04/01/13 02:15 PM" 0.5602083333 26.2464583333 0.4678173899 25.401946327    
    95	"04/01/13 02:15 PM" 0.5534722222 26.1432314815 0.4516857558 25.4463757447    
    96	"04/01/13 02:15 PM" 0.5467361111 26.0400046296 0.4516857558 25.4957445041    
    97	"04/01/13 02:16 PM" 0.54 25.9367777778 0.4516857558 25.5700574574    
    98	"04/01/13 02:16 PM" 0.5377777778 26.1158333333 0.4516857558 25.5455758789    
    99	"04/01/13 02:16 PM" 0.5355555556 26.2948888889 0.4516857558 25.5383851671    
   100	"04/01/13 02:16 PM" 0.5333333333 26.4739444444 0.4516857558 25.5602955739    
   101	"04/01/13 02:16 PM" 0.5311111111 26.653 0.4516857558 25.4791030707    
   102	"04/01/13 02:16 PM" 0.5288888889 26.8320555556 0.4516857558 25.2939354326    
   103	"04/01/13 02:17 PM" 0.5266666667 27.0111111111 0.4678173899 25.1716385932    
   104	"04/01/13 02:17 PM" 0.521875 27.1484074074 0.4678173899 25.0791058689    
   105	"04/01/13 02:17 PM" 0.5170833333 27.2857037037 0.4678173899 25.041971472    
   106	"04/01/13 02:17 PM" 0.5122916667 27.423 0.4678173899 25.0320906252    
   107	"04/01/13 02:17 PM" 0.5075 27.5602962963 0.4678173899 25.216820514    
   108	"04/01/13 02:17 PM" 0.5027083333 27.6975925926 0.4516857558 25.4223244953    
   109	"04/01/13 02:18 PM" 0.4979166667 27.8348888889 0.4355541216 25.6422803968    
   110	"04/01/13 02:18 PM" 0.476875 27.9639861111 0.4516857558 25.7297278439    
   111	"04/01/13 02:18 PM" 0.4558333333 28.0930833333 0.4355541216 25.8983233142    
   112	"04/01/13 02:18 PM" 0.4347916667 28.2221805556 0.4194224875 26.0370982957    
   113	"04/01/13 02:18 PM" 0.41375 28.3512777778 0.4194224875 26.1359200968    
   114	"04/01/13 02:18 PM" 0.3927083333 28.480375 0.4194224875 26.2443956692    
   115	"04/01/13 02:19 PM" 0.3716666667 28.6094722222 0.4194224875 26.3578562019    
   116	"04/01/13 02:19 PM" 0.3697916667 28.6959444444 0.4032908534 26.6097121036    
   117	"04/01/13 02:19 PM" 0.3679166667 28.7824166667 0.3871592192 26.9105311987    
   118	"04/01/13 02:19 PM" 0.3660416667 28.8688888889 0.3871592192 27.1790539496    
   119	"04/01/13 02:19 PM" 0.3641666667 28.9553611111 0.354895951 27.3350415991    
   120	"04/01/13 02:19 PM" 0.3622916667 29.0418333333 0.354895951 27.5283577371    
   121	"04/01/13 02:20 PM" 0.3604166667 29.1283055556 0.354895951 27.7030651337    
   122	"04/01/13 02:20 PM" 0.3622916667 29.1513240741 0.3387643168 27.8524108841    
   123	"04/01/13 02:20 PM" 0.3641666667 29.1743425926 0.3387643168 27.9429970067    
   124	"04/01/13 02:20 PM" 0.3660416667 29.1973611111 0.3387643168 27.9292055231    
   125	"04/01/13 02:20 PM" 0.3679166667 29.2203796296 0.3387643168 27.8011640056    
   126	"04/01/13 02:20 PM" 0.3697916667 29.2433981481 0.354895951 27.4600125803    
   127	"04/01/13 02:21 PM" 0.3716666667 29.2664166667 0.3710275851 27.364555542    
   128	"04/01/13 02:21 PM" 0.373125 29.025587963 0.3871592192 27.0059117413    
   129	"04/01/13 02:21 PM" 0.3745833333 28.7847592593 0.4032908534 26.7757584734    
   130	"04/01/13 02:21 PM" 0.3760416667 28.5439305556 0.4194224875 26.6477642907    
   131	"04/01/13 02:21 PM" 0.3775 28.3031018519 0.4194224875 26.4288740038    
   132	"04/01/13 02:21 PM" 0.3789583333 28.0622731481 0.4032908534 26.4402285584    
   133	"04/01/13 02:22 PM" 0.3804166667 27.8214444444 0.4355541216 25.9218594196    
   134	"04/01/13 02:22 PM" 0.3916666667 27.6801759259 0.4355541216 25.8655149638    
   135	"04/01/13 02:22 PM" 0.4029166667 27.5389074074 0.4355541216 25.9105017668    
   136	"04/01/13 02:22 PM" 0.4141666667 27.3976388889 0.4194224875 25.9591599261    
   137	"04/01/13 02:22 PM" 0.4254166667 27.2563703704 0.4032908534 26.2695101399    
   138	"04/01/13 02:22 PM" 0.4366666667 27.1151018519 0.3871592192 26.4946763879    
   139	"04/01/13 02:23 PM" 0.4479166667 26.9738333333 0.3710275851 27.1160333202    
   140	"04/01/13 02:23 PM" 0.4340277778 27.0853611111 0.354895951 27.5430460699    
   141	"04/01/13 02:23 PM" 0.4201388889 27.1968888889 0.3387643168 27.7883612071    
   142	"04/01/13 02:23 PM" 0.40625 27.3084166667 0.3387643168 28.0779836419    
   143	"04/01/13 02:23 PM" 0.3923611111 27.4199444444 0.3226326827 28.1754697421    
   144	"04/01/13 02:23 PM" 0.3784722222 27.5314722222 0.3387643168 28.1674716466    
   145	"04/01/13 02:24 PM" 0.3645833333 27.643 0.3226326827 28.231880442    
   146	"04/01/13 02:24 PM" 0.3675 27.5416574074 0.3065010486 28.3483540619    
   147	"04/01/13 02:24 PM" 0.3704166667 27.4403148148 0.3065010486 28.4943247032    
   148	"04/01/13 02:24 PM" 0.3733333333 27.3389722222 0.3065010486 28.4371209349    
   149	"04/01/13 02:24 PM" 0.37625 27.2376296296 0.3065010486 28.4230905387    
   150	"04/01/13 02:24 PM" 0.3791666667 27.136287037 0.3065010486 28.4754748447    
   151	"04/01/13 02:25 PM" 0.3820833333 27.0349444444 0.2903694144 28.5583724522    
   152	"04/01/13 02:25 PM" 0.3775 27.1057314815 0.2903694144 28.6224067502    
   153	"04/01/13 02:25 PM" 0.3729166667 27.1765185185 0.2903694144 28.6486728218    
   154	"04/01/13 02:25 PM" 0.3683333333 27.2473055556 0.2903694144 28.4337665402    
   155	"04/01/13 02:25 PM" 0.36375 27.3180925926 0.2903694144 28.3858585214    
   156	"04/01/13 02:25 PM" 0.3591666667 27.3888796296 0.3065010486 28.2785200294    
   157	"04/01/13 02:26 PM" 0.3545833333 27.4596666667 0.3226326827 27.9092856374    
   158	"04/01/13 02:26 PM" 0.3652083333 26.9650231481 0.354895951 27.5779455946    
   159	"04/01/13 02:26 PM" 0.3758333333 26.4703796296 0.3710275851 27.4088315754    
   160	"04/01/13 02:26 PM" 0.3864583333 25.9757361111 0.3710275851 27.1698221251    
   161	"04/01/13 02:26 PM" 0.3970833333 25.4810925926 0.3871592192 26.954493496    
   162	"04/01/13 02:26 PM" 0.4077083333 24.9864490741 0.4032908534 26.7652605431    
   163	"04/01/13 02:27 PM" 0.4183333333 24.4918055556 0.4032908534 26.6352736114    
   164	"04/01/13 02:27 PM" 0.445625 24.4167407407 0.4032908534 26.6522057342    
   165	"04/01/13 02:27 PM" 0.4729166667 24.3416759259 0.4355541216 26.3706240953    
   166	"04/01/13 02:27 PM" 0.5002083333 24.2666111111 0.4194224875 26.206441826    
   167	"04/01/13 02:27 PM" 0.5275 24.1915462963 0.4194224875 26.0807857453    
   168	"04/01/13 02:27 PM" 0.5547916667 24.1164814815 0.4355541216 25.8305603614    
   169	"04/01/13 02:28 PM" 0.5820833333 24.0414166667 0.4516857558 25.6206596177    
   170	"04/01/13 02:28 PM" 0.5777777778 24.1659305556 0.4678173899 25.3719819202    
   171	"04/01/13 02:28 PM" 0.5734722222 24.2904444444 0.4516857558 25.214528211    
   172	"04/01/13 02:28 PM" 0.5691666667 24.4149583333 0.4678173899 25.109079994    
   173	"04/01/13 02:28 PM" 0.5648611111 24.5394722222 0.4678173899 24.9397464773    
   174	"04/01/13 02:28 PM" 0.5605555556 24.6639861111 0.4678173899 24.9517681722    
   175	"04/01/13 02:29 PM" 0.55625 24.7885 0.4678173899 24.9882448101    
   176	"04/01/13 02:29 PM" 0.5535416667 24.8010277778 0.4678173899 25.0408859218    
   177	"04/01/13 02:29 PM" 0.5508333333 24.8135555556 0.4678173899 25.0040365095    
   178	"04/01/13 02:29 PM" 0.548125 24.8260833333 0.4678173899 25.0906400242    
   179	"04/01/13 02:29 PM" 0.5454166667 24.8386111111 0.4516857558 25.1543665003    
   180	"04/01/13 02:29 PM" 0.5427083333 24.8511388889 0.4678173899 25.2596006151    
   181	"04/01/13 02:30 PM" 0.54 24.8636666667 0.4516857558 25.3200583277    
   182	"04/01/13 02:30 PM" 0.5373611111 25.0784722222 0.4516857558 25.2542021956    
   183	"04/01/13 02:30 PM" 0.5347222222 25.2932777778 0.4678173899 25.3813455601    
   184	"04/01/13 02:30 PM" 0.5320833333 25.5080833333 0.4516857558 25.4674484771    
   185	"04/01/13 02:30 PM" 0.5294444444 25.7228888889 0.4355541216 25.6807411642    
   186	"04/01/13 02:30 PM" 0.5268055556 25.9376944444 0.4355541216 25.784994466    
   187	"04/01/13 02:31 PM" 0.5241666667 26.1525 0.4194224875 25.9321683321    
   188	"04/01/13 02:31 PM" 0.5267361111 26.2346435185 0.4355541216 26.1002118154    
   189	"04/01/13 02:31 PM" 0.5293055556 26.316787037 0.4194224875 26.1785509252    
   190	"04/01/13 02:31 PM" 0.531875 26.3989305556 0.4355541216 26.0654721022    
   191	"04/01/13 02:31 PM" 0.5344444444 26.4810740741 0.4516857558 25.8624979015    
   192	"04/01/13 02:31 PM" 0.5370138889 26.5632175926 0.4516857558 25.6949266897    
   193	"04/01/13 02:32 PM" 0.5395833333 26.6453611111 0.4516857558 25.4239937428    
   194	"04/01/13 02:32 PM" 0.5311111111 26.7851018519 0.4516857558 25.3380399214    
   195	"04/01/13 02:32 PM" 0.5226388889 26.9248425926 0.4678173899 25.3111263728    
   196	"04/01/13 02:32 PM" 0.5141666667 27.0645833333 0.4516857558 25.4742549111    
   197	"04/01/13 02:32 PM" 0.5056944444 27.2043240741 0.4355541216 25.6601375463    
   198	"04/01/13 02:32 PM" 0.4972222222 27.3440648148 0.4355541216 25.8635910654    
   199	"04/01/13 02:33 PM" 0.48875 27.4838055556 0.4194224875 26.1434008647    
   200	"04/01/13 02:33 PM" 0.4871527778 27.6173333333 0.4032908534 26.3218947696    
   201	"04/01/13 02:33 PM" 0.4855555556 27.7508611111 0.4194224875 26.4713457343    
   202	"04/01/13 02:33 PM" 0.4839583333 27.8843888889 0.4194224875 26.4154570127    
   203	"04/01/13 02:33 PM" 0.4823611111 28.0179166667 0.4355541216 26.3342772905    
   204	"04/01/13 02:33 PM" 0.4807638889 28.1514444444 0.4355541216 26.1996153001    
   205	"04/01/13 02:34 PM" 0.4791666667 28.2849722222 0.4355541216 26.2139114144    
   206	"04/01/13 02:34 PM" 0.5022222222 27.9477916667 0.4194224875 26.262370335    
   207	"04/01/13 02:34 PM" 0.5252777778 27.6106111111 0.4194224875 26.229793762    
   208	"04/01/13 02:34 PM" 0.5483333333 27.2734305556 0.4194224875 26.3211207007    
   209	"04/01/13 02:34 PM" 0.5713888889 26.93625 0.4032908534 26.4342588603    
   210	"04/01/13 02:34 PM" 0.5944444444 26.5990694444 0.4194224875 26.4327376499    
   211	"04/01/13 02:35 PM" 0.6175 26.2618888889 0.4194224875 26.4461359822    
   212	"04/01/13 02:35 PM" 0.6109722222 26.157287037 0.4194224875 26.3126079859    
   213	"04/01/13 02:35 PM" 0.6044444444 26.0526851852 0.4355541216 26.1343986148    
   214	"04/01/13 02:35 PM" 0.5979166667 25.9480833333 0.4516857558 25.7365489747    
   215	"04/01/13 02:35 PM" 0.5913888889 25.8434814815 0.4678173899 25.3931175269    
   216	"04/01/13 02:35 PM" 0.5848611111 25.7388796296 0.4678173899 25.0430909463    
   217	"04/01/13 02:36 PM" 0.5783333333 25.6342777778 0.4678173899 24.8255930984    
   218	"04/01/13 02:36 PM" 0.5721527778 25.6088148148 0.483949024 24.6728310604    
   219	"04/01/13 02:36 PM" 0.5659722222 25.5833518519 0.483949024 24.7265651771    
   220	"04/01/13 02:36 PM" 0.5597916667 25.5578888889 0.4678173899 24.8323388798    
   221	"04/01/13 02:36 PM" 0.5536111111 25.5324259259 0.4678173899 25.0461554772    
   222	"04/01/13 02:36 PM" 0.5474305556 25.506962963 0.4516857558 25.2735712409    
   223	"04/01/13 02:37 PM" 0.54125 25.4815 0.4516857558 25.4829082781    
   224	"04/01/13 02:37 PM" 0.5209722222 25.7726435185 0.4516857558 25.6829731122    
   225	"04/01/13 02:37 PM" 0.5006944444 26.063787037 0.4355541216 25.8368016135    
   226	"04/01/13 02:37 PM" 0.4804166667 26.3549305556 0.4355541216 25.9396624765    
   227	"04/01/13 02:37 PM" 0.4601388889 26.6460740741 0.4194224875 26.1346237869    
   228	"04/01/13 02:37 PM" 0.4398611111 26.9372175926 0.4194224875 26.3118197676    
   229	"04/01/13 02:38 PM" 0.4195833333 27.2283611111 0.4355541216 26.3745555474    
   230	"04/01/13 02:38 PM" 0.4370138889 27.1525324074 0.4194224875 26.3458565425    
   231	"04/01/13 02:38 PM" 0.4544444444 27.0767037037 0.4194224875 26.4174973912    
   232	"04/01/13 02:38 PM" 0.471875 27.000875 0.4194224875 26.4289532427    
   233	"04/01/13 02:38 PM" 0.4893055556 26.9250462963 0.4355541216 26.3288803934    
   234	"04/01/13 02:38 PM" 0.5067361111 26.8492175926 0.4355541216 26.1292677821    
   235	"04/01/13 02:39 PM" 0.5241666667 26.7733888889 0.4355541216 25.824507616    
   236	"04/01/13 02:39 PM" 0.5347916667 26.6902777778 0.4355541216 25.7768158318    
   237	"04/01/13 02:39 PM" 0.5454166667 26.6071666667 0.4516857558 25.7782664578    
   238	"04/01/13 02:39 PM" 0.5560416667 26.5240555556 0.4355541216 25.700311339    
   239	"04/01/13 02:39 PM" 0.5666666667 26.4409444444 0.4355541216 25.6694690684    
   240	"04/01/13 02:39 PM" 0.5772916667 26.3578333333 0.4516857558 25.6716879072    
   241	"04/01/13 02:40 PM" 0.5879166667 26.2747222222 0.4516857558 25.7246073567    
   242	"04/01/13 02:40 PM" 0.5890277778 26.2605138889 0.4355541216 25.6546966568    
   243	"04/01/13 02:40 PM" 0.5901388889 26.2463055556 0.4516857558 25.5546726494    
   244	"04/01/13 02:40 PM" 0.59125 26.2320972222 0.4678173899 25.2829629789    
   245	"04/01/13 02:40 PM" 0.5923611111 26.2178888889 0.4678173899 25.1575304789    
   246	"04/01/13 02:40 PM" 0.5934722222 26.2036805556 0.4678173899 25.0093058846    
   247	"04/01/13 02:41 PM" 0.5945833333 26.1894722222 0.4678173899 24.872596294    
   248	"04/01/13 02:41 PM" 0.5797222222 24.3342407407 0.483949024 24.7545197112    
   249	"04/01/13 02:41 PM" 0.5648611111 22.4790092593 0.483949024 24.6150903695    
   250	"04/01/13 02:41 PM" 0.55 20.6237777778 0.4678173899 24.6009314208    
   251	"04/01/13 02:41 PM" 0.5351388889 18.7685462963 0.483949024 24.6183240932    
   252	"04/01/13 02:41 PM" 0.5202777778 16.9133148148 0.483949024 24.5574152202    
   253	"04/01/13 02:42 PM" 0.5054166667 15.0580833333 0.483949024 24.4806716246    
   254	"04/01/13 02:42 PM" 0.4833333333 13.6281851852 0.483949024 24.4103281378    
   255	"04/01/13 02:42 PM" 0.46125 12.198287037 0.483949024 24.4789338744    
   256	"04/01/13 02:42 PM" 0.4391666667 10.7683888889 0.483949024 24.4847933405    
   257	"04/01/13 02:42 PM" 0.4170833333 9.3384907407 0.483949024 24.5157319403    
   258	"04/01/13 02:42 PM" 0.395 7.9085925926 0.483949024 24.6096322938    
   259	"04/01/13 02:43 PM" 0.3729166667 6.4786944444 0.4678173899 24.8041290049    
   260	"04/01/13 02:43 PM" 0.3692361111 6.397162037 0.4678173899 24.9780670223    
   261	"04/01/13 02:43 PM" 0.3655555556 6.3156296296 0.4678173899 25.0671899262    
   262	"04/01/13 02:43 PM" 0.361875 6.2340972222 0.4516857558 25.2416104857    
   263	"04/01/13 02:43 PM" 0.3581944444 6.1525648148 0.4516857558 25.3965256192    
   264	"04/01/13 02:43 PM" 0.3545138889 6.0710324074 0.4355541216 25.5981735696    
   265	"04/01/13 02:44 PM" 0.3508333333 5.9895 0.4516857558 25.6793021567    
   266	"04/01/13 02:44 PM" 0.364375 6.5022222222 0.4355541216 25.8916271972    
   267	"04/01/13 02:44 PM" 0.3779166667 7.0149444444 0.4355541216 26.0242348146    
   268	"04/01/13 02:44 PM" 0.3914583333 7.5276666667 0.4355541216 26.1345617341    
   269	"04/01/13 02:44 PM" 0.405 8.0403888889 0.4355541216 26.160259402    
   270	"04/01/13 02:44 PM" 0.4185416667 8.5531111111 0.4194224875 26.1265593682    
   271	"04/01/13 02:45 PM" 0.4320833333 9.0658333333 0.4194224875 26.1348514046    
   272	"04/01/13 02:45 PM" 0.4472916667 9.6182777778 0.4194224875 26.3312395673    
   273	"04/01/13 02:45 PM" 0.4625 10.1707222222 0.4194224875 26.400005111    
   274	"04/01/13 02:45 PM" 0.4777083333 10.7231666667 0.4194224875 26.4053735741    
   275	"04/01/13 02:45 PM" 0.4929166667 11.2756111111 0.4194224875 26.4104767985    
   276	"04/01/13 02:45 PM" 0.508125 11.8280555556 0.4194224875 26.380382686    
   277	"04/01/13 02:46 PM" 0.5233333333 12.3805 0.4194224875 26.4336042985    
   278	"04/01/13 02:46 PM" 0.5248611111 12.1022916667 0.4355541216 26.3944530976    
   279	"04/01/13 02:46 PM" 0.5263888889 11.8240833333 0.4194224875 26.4015358011    
   280	"04/01/13 02:46 PM" 0.5279166667 11.545875 0.4194224875 26.514296316    
   281	"04/01/13 02:46 PM" 0.5294444444 11.2676666667 0.4194224875 26.5578414222    
   282	"04/01/13 02:46 PM" 0.5309722222 10.9894583333 0.4032908534 26.6609740604    
   283	"04/01/13 02:47 PM" 0.5325 10.71125 0.4032908534 26.6488592374    
   284	"04/01/13 02:47 PM" 0.5234027778 10.6915925926 0.4194224875 26.4804658769    
   285	"04/01/13 02:47 PM" 0.5143055556 10.6719351852 0.4194224875 26.2733097037    
   286	"04/01/13 02:47 PM" 0.5052083333 10.6522777778 0.4355541216 26.1019288749    
   287	"04/01/13 02:47 PM" 0.4961111111 10.6326203704 0.4355541216 25.9997523329    
   288	"04/01/13 02:47 PM" 0.4870138889 10.612962963 0.4516857558 25.8626793131    
   289	"04/01/13 02:48 PM" 0.4779166667 10.5933055556 0.4516857558 25.8840239638    
   290	"04/01/13 02:48 PM" 0.4702777778 10.5069861111 0.4355541216 25.8527961631    
   291	"04/01/13 02:48 PM" 0.4626388889 10.4206666667 0.4355541216 25.8649251489    
   292	"04/01/13 02:48 PM" 0.455 10.3343472222 0.4355541216 25.895764221    
   293	"04/01/13 02:48 PM" 0.4473611111 10.2480277778 0.4516857558 25.7354742244    
   294	"04/01/13 02:48 PM" 0.4397222222 10.1617083333 0.4516857558 25.4777793275    
   295	"04/01/13 02:49 PM" 0.4320833333 10.0753888889 0.4678173899 25.1711054901    
   296	"04/01/13 02:49 PM" 0.4225694444 9.4991111111 0.483949024 24.9112317294    
   297	"04/01/13 02:49 PM" 0.4130555556 8.9228333333 0.4678173899 24.6742519392    
   298	"04/01/13 02:49 PM" 0.4035416667 8.3465555556 0.483949024 24.4193010585    
   299	"04/01/13 02:49 PM" 0.3940277778 7.7702777778 0.483949024 24.2294519323    
   300	"04/01/13 02:49 PM" 0.3845138889 7.194 0.483949024 24.1003392498    
   301	"04/01/13 02:50 PM" 0.375 6.6177222222 0.483949024 24.0102538379    
   302	"04/01/13 02:50 PM" 0.3795138889 6.5708703704 0.483949024 24.0086431917    
   303	"04/01/13 02:50 PM" 0.3840277778 6.5240185185 0.5000806582 24.0562478371    
   304	"04/01/13 02:50 PM" 0.3885416667 6.4771666667 0.5000806582 24.1523722693    
   305	"04/01/13 02:50 PM" 0.3930555556 6.4303148148 0.5000806582 24.2927692109    
   306	"04/01/13 02:50 PM" 0.3975694444 6.383462963 0.483949024 24.4398717157    
   307	"04/01/13 02:51 PM" 0.4020833333 6.3366111111 0.483949024 24.6041142222    
   308	"04/01/13 02:51 PM" 0.4161111111 6.8899722222 0.483949024 24.7152871875    
   309	"04/01/13 02:51 PM" 0.4301388889 7.4433333333 0.483949024 24.7317660214    
   310	"04/01/13 02:51 PM" 0.4441666667 7.9966944444 0.483949024 24.7183202632    
   311	"04/01/13 02:51 PM" 0.4581944444 8.5500555556 0.4678173899 24.6802134732    
   312	"04/01/13 02:51 PM" 0.4722222222 9.1034166667 0.483949024 24.5615435256    
   313	"04/01/13 02:52 PM" 0.48625 9.6567777778 0.483949024 24.4524262966    
   314	"04/01/13 02:52 PM" 0.4873611111 10.2908564815 0.483949024 24.5325839767    
   315	"04/01/13 02:52 PM" 0.4884722222 10.9249351852 0.483949024 24.5519999908    
   316	"04/01/13 02:52 PM" 0.4895833333 11.5590138889 0.4678173899 24.6356065949    
   317	"04/01/13 02:52 PM" 0.4906944444 12.1930925926 0.483949024 24.7064978364    
   318	"04/01/13 02:52 PM" 0.4918055556 12.8271712963 0.4678173899 24.8695794173    
   319	"04/01/13 02:53 PM" 0.4929166667 13.46125 0.4678173899 24.9254620991    
   320	"04/01/13 02:53 PM" 0.4970833333 13.7158287037 0.4678173899 24.957925378    
   321	"04/01/13 02:53 PM" 0.50125 13.9704074074 0.4516857558 25.0298594291    
   322	"04/01/13 02:53 PM" 0.5054166667 14.2249861111 0.4678173899 25.2183117023    
   323	"04/01/13 02:53 PM" 0.5095833333 14.4795648148 0.4516857558 25.4194951704    
   324	"04/01/13 02:53 PM" 0.51375 14.7341435185 0.4355541216 25.5827211291    
   325	"04/01/13 02:54 PM" 0.5179166667 14.9887222222 0.4516857558 25.7321712686    
   326	"04/01/13 02:54 PM" 0.5209722222 15.1150185185 0.4355541216 25.7526611611    
   327	"04/01/13 02:54 PM" 0.5240277778 15.2413148148 0.4355541216 25.6111631849    
   328	"04/01/13 02:54 PM" 0.5270833333 15.3676111111 0.4516857558 25.4570769665    
   329	"04/01/13 02:54 PM" 0.5301388889 15.4939074074 0.4678173899 25.2974366962    
   330	"04/01/13 02:54 PM" 0.5331944444 15.6202037037 0.4678173899 25.1308288101    
   331	"04/01/13 02:55 PM" 0.53625 15.7465 0.4678173899 24.9563929747    
   332	"04/01/13 02:55 PM" 0.5271527778 15.0556898148 0.4678173899 24.8304944738    
   333	"04/01/13 02:55 PM" 0.5180555556 14.3648796296 0.483949024 24.8964724409    
   334	"04/01/13 02:55 PM" 0.5089583333 13.6740694444 0.4678173899 25.0885826567    
   335	"04/01/13 02:55 PM" 0.4998611111 12.9832592593 0.4355541216 25.3631036452    
   336	"04/01/13 02:55 PM" 0.4907638889 12.2924490741 0.4355541216 25.6361416592    
   337	"04/01/13 02:56 PM" 0.4816666667 11.6016388889 0.4194224875 25.9383838009    
   338	"04/01/13 02:56 PM" 0.47625 11.0414537037 0.4032908534 26.4168071625    
   339	"04/01/13 02:56 PM" 0.4708333333 10.4812685185 0.3871592192 26.8592081864    
   340	"04/01/13 02:56 PM" 0.4654166667 9.9210833333 0.3871592192 27.0132915468    
   341	"04/01/13 02:56 PM" 0.46 9.3608981481 0.4194224875 26.7940359368    
   342	"04/01/13 02:56 PM" 0.4545833333 8.800712963 0.4194224875 26.7668412627    
   343	"04/01/13 02:57 PM" 0.4491666667 8.2405277778 0.4194224875 26.7313239851    
   344	"04/01/13 02:57 PM" 0.4335416667 7.4777592593 0.4032908534 26.7483596975    
   345	"04/01/13 02:57 PM" 0.4179166667 6.7149907407 0.4032908534 26.8779504323    
   346	"04/01/13 02:57 PM" 0.4022916667 5.9522222222 0.3871592192 26.9686409298    
   347	"04/01/13 02:57 PM" 0.3866666667 5.1894537037 0.3710275851 27.247132421    
   348	"04/01/13 02:57 PM" 0.3710416667 4.4266851852 0.3710275851 27.4379821858    
   349	"04/01/13 02:58 PM" 0.3554166667 3.6639166667 0.354895951 27.5999686163    
   350	"04/01/13 02:58 PM" 0.3622222222 4.0440787037 0.354895951 27.5449244857    
   351	"04/01/13 02:58 PM" 0.3690277778 4.4242407407 0.3710275851 27.385429045    
   352	"04/01/13 02:58 PM" 0.3758333333 4.8044027778 0.3871592192 27.1488453841    
   353	"04/01/13 02:58 PM" 0.3826388889 5.1845648148 0.4032908534 26.8917598093    
   354	"04/01/13 02:58 PM" 0.3894444444 5.5647268519 0.4194224875 26.4826359485    
   355	"04/01/13 02:59 PM" 0.39625 5.9448888889 0.4355541216 26.1941645977    
   356	"04/01/13 02:59 PM" 0.4122222222 6.9044351852 0.4355541216 25.8117620145    
   357	"04/01/13 02:59 PM" 0.4281944444 7.8639814815 0.4516857558 25.4302329725    
   358	"04/01/13 02:59 PM" 0.4441666667 8.8235277778 0.4516857558 25.1997474888    
   359	"04/01/13 02:59 PM" 0.4601388889 9.7830740741 0.4678173899 25.1575899615    
   360	"04/01/13 02:59 PM" 0.4761111111 10.7426203704 0.4678173899 25.1325056185    
   361	"04/01/13 03:00 PM" 0.4920833333 11.7021666667 0.4678173899 25.078447015    
   362	"04/01/13 03:00 PM" 0.4945138889 11.7980601852 0.4678173899 25.0572587808    
   363	"04/01/13 03:00 PM" 0.4969444444 11.8939537037 0.4516857558 25.2327429239    
   364	"04/01/13 03:00 PM" 0.499375 11.9898472222 0.4355541216 25.4812529274    
   365	"04/01/13 03:00 PM" 0.5018055556 12.0857407407 0.4355541216 25.6673363394    
   366	"04/01/13 03:00 PM" 0.5042361111 12.1816342593 0.4194224875 25.8794581241    
   367	"04/01/13 03:01 PM" 0.5066666667 12.2775277778 0.4355541216 26.1065940677    
   368	"04/01/13 03:01 PM" 0.4859722222 11.3294398148 0.4194224875 26.3781535221    
   369	"04/01/13 03:01 PM" 0.4652777778 10.3813518519 0.4194224875 26.5454415858    
   370	"04/01/13 03:01 PM" 0.4445833333 9.4332638889 0.4032908534 26.5219564962    
   371	"04/01/13 03:01 PM" 0.4238888889 8.4851759259 0.4194224875 26.3791839009    
   372	"04/01/13 03:01 PM" 0.4031944444 7.537087963 0.4194224875 26.1891723688    
   373	"04/01/13 03:02 PM" 0.3825 6.589 0.4355541216 26.0560542158    
   374	"04/01/13 03:02 PM" 0.3838888889 6.6347314815 0.4355541216 26.0236190799    
   375	"04/01/13 03:02 PM" 0.3852777778 6.680462963 0.4355541216 25.9865138589    
   376	"04/01/13 03:02 PM" 0.3866666667 6.7261944444 0.4355541216 26.00317684    
   377	"04/01/13 03:02 PM" 0.3880555556 6.7719259259 0.4355541216 25.9612467151    
   378	"04/01/13 03:02 PM" 0.3894444444 6.8176574074 0.4355541216 26.0081814506    
   379	"04/01/13 03:03 PM" 0.3908333333 6.8633888889 0.4355541216 26.0521487027    
   380	"04/01/13 03:03 PM" 0.3997222222 7.3242685185 0.4355541216 26.0406455776    
   381	"04/01/13 03:03 PM" 0.4086111111 7.7851481481 0.4355541216 26.0700113227    
   382	"04/01/13 03:03 PM" 0.4175 8.2460277778 0.4194224875 26.1448142931    
   383	"04/01/13 03:03 PM" 0.4263888889 8.7069074074 0.4194224875 26.2156997741    
   384	"04/01/13 03:03 PM" 0.4352777778 9.167787037 0.4355541216 26.2931788768    
   385	"04/01/13 03:04 PM" 0.4441666667 9.6286666667 0.4194224875 26.3429502253    
   386	"04/01/13 03:04 PM" 0.4538194444 10.0442222222 0.4194224875 26.3667714429    
   387	"04/01/13 03:04 PM" 0.4634722222 10.4597777778 0.4355541216 26.2831671991    
   388	"04/01/13 03:04 PM" 0.473125 10.8753333333 0.4355541216 26.174618199    
   389	"04/01/13 03:04 PM" 0.4827777778 11.2908888889 0.4194224875 26.1243929981    
   390	"04/01/13 03:04 PM" 0.4924305556 11.7064444444 0.4355541216 26.0009375185    
   391	"04/01/13 03:05 PM" 0.5020833333 12.122 0.4355541216 25.9507334338    
   392	"04/01/13 03:05 PM" 0.5054166667 12.2158564815 0.4516857558 25.8389435533    
   393	"04/01/13 03:05 PM" 0.50875 12.309712963 0.4355541216 25.7655729534    
   394	"04/01/13 03:05 PM" 0.5120833333 12.4035694444 0.4516857558 25.663239542    
   395	"04/01/13 03:05 PM" 0.5154166667 12.4974259259 0.4516857558 25.501376356    
   396	"04/01/13 03:05 PM" 0.51875 12.5912824074 0.4678173899 25.3681401575    
   397	"04/01/13 03:06 PM" 0.5220833333 12.6851388889 0.4678173899 25.2509657457    
   398	"04/01/13 03:06 PM" 0.5225694444 12.6992453704 0.4678173899 25.1382330118    
   399	"04/01/13 03:06 PM" 0.5230555556 12.7133518519 0.4678173899 25.0111396125    
   400	"04/01/13 03:06 PM" 0.5235416667 12.7274583333 0.4678173899 24.9556361254    
   401	"04/01/13 03:06 PM" 0.5240277778 12.7415648148 0.4678173899 24.9208746262    
   402	"04/01/13 03:06 PM" 0.5245138889 12.7556712963 0.4678173899 24.9727545053    
   403	"04/01/13 03:07 PM" 0.525 12.7697777778 0.4678173899 24.9745867812    
   404	"04/01/13 03:07 PM" 0.5195833333 12.2287916667 0.4678173899 24.9805110882    
   405	"04/01/13 03:07 PM" 0.5141666667 11.6878055556 0.4678173899 25.0071083779    
   406	"04/01/13 03:07 PM" 0.50875 11.1468194444 0.483949024 25.0209930472    
   407	"04/01/13 03:07 PM" 0.5033333333 10.6058333333 0.4678173899 25.0325675892    
   408	"04/01/13 03:07 PM" 0.4979166667 10.0648472222 0.4678173899 25.0737519822    
   409	"04/01/13 03:08 PM" 0.4925 9.5238611111 0.4678173899 25.1678747045    
   410	"04/01/13 03:08 PM" 0.4836805556 9.0769351852 0.4678173899 25.2899412032    
   411	"04/01/13 03:08 PM" 0.4748611111 8.6300092593 0.4516857558 25.4634844224    
   412	"04/01/13 03:08 PM" 0.4660416667 8.1830833333 0.4355541216 25.7258572013    
   413	"04/01/13 03:08 PM" 0.4572222222 7.7361574074 0.4355541216 25.9233884606    
   414	"04/01/13 03:08 PM" 0.4484027778 7.2892314815 0.4194224875 26.1831991427    
   415	"04/01/13 03:09 PM" 0.4395833333 6.8423055556 0.4194224875 26.3936425911    
   416	"04/01/13 03:09 PM" 0.4335416667 6.7813981481 0.4032908534 26.6387818738    
   417	"04/01/13 03:09 PM" 0.4275 6.7204907407 0.4032908534 26.826578032    
   418	"04/01/13 03:09 PM" 0.4214583333 6.6595833333 0.4032908534 26.9718336887    
   419	"04/01/13 03:09 PM" 0.4154166667 6.5986759259 0.3871592192 27.0840334848    
   420	"04/01/13 03:09 PM" 0.409375 6.5377685185 0.3871592192 27.1522137541    
   421	"04/01/13 03:10 PM" 0.4033333333 6.4768611111 0.3871592192 27.072688571    
   422	"04/01/13 03:10 PM" 0.4097222222 6.8311018519 0.4032908534 26.8524590911    
   423	"04/01/13 03:10 PM" 0.4161111111 7.1853425926 0.4194224875 26.525050325    
   424	"04/01/13 03:10 PM" 0.4225 7.5395833333 0.4194224875 26.3615840105    
   425	"04/01/13 03:10 PM" 0.4288888889 7.8938240741 0.4194224875 26.2136172204    
   426	"04/01/13 03:10 PM" 0.4352777778 8.2480648148 0.4355541216 26.0957639634    
   427	"04/01/13 03:11 PM" 0.4416666667 8.6023055556 0.4355541216 25.964680432    
   428	"04/01/13 03:11 PM" 0.4461111111 8.8340694444 0.4355541216 25.8270700205    
   429	"04/01/13 03:11 PM" 0.4505555556 9.0658333333 0.4355541216 25.7822068527    
   430	"04/01/13 03:11 PM" 0.455 9.2975972222 0.4355541216 25.7160583925    
   431	"04/01/13 03:11 PM" 0.4594444444 9.5293611111 0.4516857558 25.6019300278    
   432	"04/01/13 03:11 PM" 0.4638888889 9.761125 0.4678173899 25.3850712177    
   433	"04/01/13 03:12 PM" 0.4683333333 9.9928888889 0.4516857558 25.2158431827    
   434	"04/01/13 03:12 PM" 0.4747916667 10.1163842593 0.4678173899 25.2320411464    
   435	"04/01/13 03:12 PM" 0.48125 10.2398796296 0.4678173899 25.2198113004    
   436	"04/01/13 03:12 PM" 0.4877083333 10.363375 0.4516857558 25.1467519963    
   437	"04/01/13 03:12 PM" 0.4941666667 10.4868703704 0.4678173899 24.9935761218    
   438	"04/01/13 03:12 PM" 0.500625 10.6103657407 0.4678173899 24.9303330606    
   439	"04/01/13 03:13 PM" 0.5070833333 10.7338611111 0.4678173899 24.8551865274    
   440	"04/01/13 03:13 PM" 0.5015277778 10.6561990741 0.483949024 24.7344801898    
   441	"04/01/13 03:13 PM" 0.4959722222 10.578537037 0.483949024 24.6134161563    
   442	"04/01/13 03:13 PM" 0.4904166667 10.500875 0.483949024 24.5037091503    
   443	"04/01/13 03:13 PM" 0.4848611111 10.423212963 0.483949024 24.4986764635    
   444	"04/01/13 03:13 PM" 0.4793055556 10.3455509259 0.4678173899 24.6883270669    
   445	"04/01/13 03:14 PM" 0.47375 10.2678888889 0.4678173899 24.5728833459    
   446	"04/01/13 03:14 PM" 0.4713194444 10.1831990741 0.483949024 24.1300443201    
   447	"04/01/13 03:14 PM" 0.4688888889 10.0985092593 0.483949024 23.7743461439    
   448	"04/01/13 03:14 PM" 0.4664583333 10.0138194444 0.5000806582 23.7002284601    
   449	"04/01/13 03:14 PM" 0.4640277778 9.9291296296 0.5000806582 23.7517913499    
   450	"04/01/13 03:14 PM" 0.4615972222 9.8444398148 0.5000806582 23.8303009137    
   451	"04/01/13 03:15 PM" 0.4591666667 9.75975 0.483949024 24.0857356121    
   452	"04/01/13 03:15 PM" 0.4652777778 9.6462361111 0.4516857558 24.8335670929    
   453	"04/01/13 03:15 PM" 0.4713888889 9.5327222222 0.4355541216 25.6950166236    
   454	"04/01/13 03:15 PM" 0.4775 9.4192083333 0.4032908534 26.3763872878    
   455	"04/01/13 03:15 PM" 0.4836111111 9.3056944444 0.3871592192 26.9101248209    
   456	"04/01/13 03:15 PM" 0.4897222222 9.1921805556 0.3710275851 27.1506318564    
   457	"04/01/13 03:16 PM" 0.4958333333 9.0786666667 0.3710275851 27.4051976901    
   458	"04/01/13 03:16 PM" 0.4979166667 9.4673333333 0.3710275851 27.5690963605    
   459	"04/01/13 03:16 PM" 0.5 9.856 0.354895951 27.6047840613    
   460	"04/01/13 03:16 PM" 0.5020833333 10.2446666667 0.3710275851 27.675953389    
   461	"04/01/13 03:16 PM" 0.5041666667 10.6333333333 0.354895951 27.6777919658    
   462	"04/01/13 03:16 PM" 0.50625 11.022 0.354895951 27.6046053582    
   463	"04/01/13 03:17 PM" 0.5083333333 11.4106666667 0.3710275851 27.4805439069    
   464	"04/01/13 03:17 PM" 0.5047916667 11.5395092593 0.3710275851 27.3726956948    
   465	"04/01/13 03:17 PM" 0.50125 11.6683518519 0.3871592192 27.2616710193    
   466	"04/01/13 03:17 PM" 0.4977083333 11.7971944444 0.3871592192 27.0770664496    
   467	"04/01/13 03:17 PM" 0.4941666667 11.926037037 0.3871592192 26.9167005436    
   468	"04/01/13 03:17 PM" 0.490625 12.0548796296 0.4194224875 26.7826529894    
   469	"04/01/13 03:18 PM" 0.4870833333 12.1837222222 0.4194224875 26.7116481307    
   470	"04/01/13 03:18 PM" 0.4934722222 11.9419768519 0.4194224875 26.5749478655    
   471	"04/01/13 03:18 PM" 0.4998611111 11.7002314815 0.4194224875 26.4981074377    
   472	"04/01/13 03:18 PM" 0.50625 11.4584861111 0.4194224875 26.4156096857    
   473	"04/01/13 03:18 PM" 0.5126388889 11.2167407407 0.4194224875 26.3644410476    
   474	"04/01/13 03:18 PM" 0.5190277778 10.9749953704 0.4194224875 26.3383749628    
   475	"04/01/13 03:19 PM" 0.5254166667 10.73325 0.4194224875 26.3508200364    
   476	"04/01/13 03:19 PM" 0.5189583333 10.8822592593 0.4194224875 26.3701984167    
   477	"04/01/13 03:19 PM" 0.5125 11.0312685185 0.4355541216 26.3105994243    
   478	"04/01/13 03:19 PM" 0.5060416667 11.1802777778 0.4194224875 26.24725844    
   479	"04/01/13 03:19 PM" 0.4995833333 11.329287037 0.4194224875 26.2916121132    
   480	"04/01/13 03:19 PM" 0.493125 11.4782962963 0.4355541216 26.2341842919    
   481	"04/01/13 03:20 PM" 0.4866666667 11.6273055556 0.4355541216 26.0967908246    
   482	"04/01/13 03:20 PM" 0.4935416667 11.6156944444 0.4516857558 25.9799923181    
   483	"04/01/13 03:20 PM" 0.5004166667 11.6040833333 0.4355541216 25.8789707265    
   484	"04/01/13 03:20 PM" 0.5072916667 11.5924722222 0.4516857558 25.7254475984    
   485	"04/01/13 03:20 PM" 0.5141666667 11.5808611111 0.4678173899 25.4477743586    
   486	"04/01/13 03:20 PM" 0.5210416667 11.56925 0.4516857558 25.1917800709    
   487	"04/01/13 03:21 PM" 0.5279166667 11.5576388889 0.4678173899 25.1256033816    
   488	"04/01/13 03:21 PM" 0.5240277778 10.9934305556 0.4678173899 24.8386625927    
   489	"04/01/13 03:21 PM" 0.5201388889 10.4292222222 0.483949024 24.7264419942    
   490	"04/01/13 03:21 PM" 0.51625 9.8650138889 0.4678173899 24.6125332311    
   491	"04/01/13 03:21 PM" 0.5123611111 9.3008055556 0.4678173899 24.5701769164    
   492	"04/01/13 03:21 PM" 0.5084722222 8.7365972222 0.4678173899 24.6701658319    
   493	"04/01/13 03:22 PM" 0.5045833333 8.1723888889 0.483949024 24.3548877675    
   494	"04/01/13 03:22 PM" 0.4917361111 8.1642407407 0.483949024 24.3634984374    
   495	"04/01/13 03:22 PM" 0.4788888889 8.1560925926 0.4678173899 24.3699358878    
   496	"04/01/13 03:22 PM" 0.4660416667 8.1479444444 0.4678173899 24.4687870855    
   497	"04/01/13 03:22 PM" 0.4531944444 8.1397962963 0.483949024 24.4432976057    
   498	"04/01/13 03:22 PM" 0.4403472222 8.1316481481 0.483949024 24.330807026    
   499	"04/01/13 03:23 PM" 0.4275 8.1235 0.483949024 24.456752205    
   500	"04/01/13 03:23 PM" 0.4286111111 8.4916944444 0.483949024 24.5979566881    
   501	"04/01/13 03:23 PM" 0.4297222222 8.8598888889 0.483949024 24.5518095591    
   502	"04/01/13 03:23 PM" 0.4308333333 9.2280833333 0.483949024 24.4246535274    
   503	"04/01/13 03:23 PM" 0.4319444444 9.5962777778 0.483949024 24.3673995547    
   504	"04/01/13 03:23 PM" 0.4330555556 9.9644722222 0.483949024 24.4053695263    
   505	"04/01/13 03:24 PM" 0.4341666667 10.3326666667 0.483949024 24.3237851586    
   506	"04/01/13 03:24 PM" 0.43 10.2747638889 0.483949024 24.2389803427    
   507	"04/01/13 03:24 PM" 0.4258333333 10.2168611111 0.483949024 24.1089642809    
   508	"04/01/13 03:24 PM" 0.4216666667 10.1589583333 0.5000806582 24.1771600626    
   509	"04/01/13 03:24 PM" 0.4175 10.1010555556 0.5000806582 24.2368195932    
   510	"04/01/13 03:24 PM" 0.4133333333 10.0431527778 0.483949024 24.4017356674    
   511	"04/01/13 03:25 PM" 0.4091666667 9.98525 0.483949024 24.4688417993    
   512	"04/01/13 03:25 PM" 0.4148611111 9.9486342593 0.483949024 24.5179785408    
   513	"04/01/13 03:25 PM" 0.4205555556 9.9120185185 0.483949024 24.580169522    
   514	"04/01/13 03:25 PM" 0.42625 9.8754027778 0.483949024 24.4961407665    
   515	"04/01/13 03:25 PM" 0.4319444444 9.838787037 0.483949024 24.4128643714    
   516	"04/01/13 03:25 PM" 0.4376388889 9.8021712963 0.483949024 24.3259980668    
   517	"04/01/13 03:26 PM" 0.4433333333 9.7655555556 0.483949024 24.358927015    
   518	"04/01/13 03:26 PM" 0.4547222222 9.9644722222 0.483949024 24.4955940337    
   519	"04/01/13 03:26 PM" 0.4661111111 10.1633888889 0.4678173899 24.6590659619    
   520	"04/01/13 03:26 PM" 0.4775 10.3623055556 0.4678173899 24.9428494272    
   521	"04/01/13 03:26 PM" 0.4888888889 10.5612222222 0.4516857558 25.2196164797    
   522	"04/01/13 03:26 PM" 0.5002777778 10.7601388889 0.4678173899 25.4156687798    
   523	"04/01/13 03:27 PM" 0.5116666667 10.9590555556 0.4516857558 25.5348023425    
   524	"04/01/13 03:27 PM" 0.5124305556 11.2271296296 0.4516857558 25.5316234403    
   525	"04/01/13 03:27 PM" 0.5131944444 11.4952037037 0.4678173899 25.4986578955    
   526	"04/01/13 03:27 PM" 0.5139583333 11.7632777778 0.4516857558 25.4835762116    
   527	"04/01/13 03:27 PM" 0.5147222222 12.0313518519 0.4516857558 25.4126070424    
   528	"04/01/13 03:27 PM" 0.5154861111 12.2994259259 0.4516857558 25.4480985454    
   529	"04/01/13 03:28 PM" 0.51625 12.5675 0.4516857558 25.5467638873    
   530	"04/01/13 03:28 PM" 0.5179166667 12.9852962963 0.4516857558 25.6456111552    
   531	"04/01/13 03:28 PM" 0.5195833333 13.4030925926 0.4355541216 25.6316027636    
   532	"04/01/13 03:28 PM" 0.52125 13.8208888889 0.4516857558 25.5844578653    
   533	"04/01/13 03:28 PM" 0.5229166667 14.2386851852 0.4355541216 25.5789391538    
   534	"04/01/13 03:28 PM" 0.5245833333 14.6564814815 0.4516857558 25.6290561479    
   535	"04/01/13 03:29 PM" 0.52625 15.0742777778 0.4516857558 25.6354734212    
   536	"04/01/13 03:29 PM" 0.5272222222 15.2749259259 0.4355541216 25.7259499281    
   537	"04/01/13 03:29 PM" 0.5281944444 15.4755740741 0.4355541216 25.8540143177    
   538	"04/01/13 03:29 PM" 0.5291666667 15.6762222222 0.4355541216 25.9604190806    
   539	"04/01/13 03:29 PM" 0.5301388889 15.8768703704 0.4355541216 26.0337407845    
   540	"04/01/13 03:29 PM" 0.5311111111 16.0775185185 0.4194224875 26.0870955574    
   541	"04/01/13 03:30 PM" 0.5320833333 16.2781666667 0.4355541216 26.0984274287    
   542	"04/01/13 03:30 PM" 0.5313888889 16.4687824074 0.4355541216 26.0580992149    
   543	"04/01/13 03:30 PM" 0.5306944444 16.6593981481 0.4194224875 26.0894292795    
   544	"04/01/13 03:30 PM" 0.53 16.8500138889 0.4355541216 26.1508347754    
   545	"04/01/13 03:30 PM" 0.5293055556 17.0406296296 0.4355541216 26.1115459506    
   546	"04/01/13 03:30 PM" 0.5286111111 17.2312453704 0.4355541216 25.9888880518    
   547	"04/01/13 03:31 PM" 0.5279166667 17.4218611111 0.4355541216 25.8831716147    
   548	"04/01/13 03:31 PM" 0.51125 16.096462963 0.4516857558 25.8213643848    
   549	"04/01/13 03:31 PM" 0.4945833333 14.7710648148 0.4516857558 25.7434233855    
   550	"04/01/13 03:31 PM" 0.4779166667 13.4456666667 0.4355541216 25.7629953156    
   551	"04/01/13 03:31 PM" 0.46125 12.1202685185 0.4516857558 25.8490426717    
   552	"04/01/13 03:31 PM" 0.4445833333 10.7948703704 0.4355541216 25.9486355195    
   553	"04/01/13 03:32 PM" 0.4279166667 9.4694722222 0.4355541216 26.0384548378    
   554	"04/01/13 03:32 PM" 0.3977777778 8.0488935185 0.4194224875 26.1430421899    
   555	"04/01/13 03:32 PM" 0.3676388889 6.6283148148 0.4194224875 26.2816330348    
   556	"04/01/13 03:32 PM" 0.3375 5.2077361111 0.4194224875 26.4575276572    
   557	"04/01/13 03:32 PM" 0.3073611111 3.7871574074 0.4032908534 26.5817996768    
   558	"04/01/13 03:32 PM" 0.2772222222 2.3665787037 0.4032908534 26.6906175948    
   559	"04/01/13 03:33 PM" 0.2470833333 0.946 0.4194224875 26.6481352288    
   560	"04/01/13 03:33 PM" 0.2688194444 1.078 0.4194224875 26.556536381    
   561	"04/01/13 03:33 PM" 0.2905555556 1.21 0.4194224875 26.3524039176    
   562	"04/01/13 03:33 PM" 0.3122916667 1.342 0.4355541216 26.0622081581    
   563	"04/01/13 03:33 PM" 0.3340277778 1.474 0.4516857558 25.636432616    
   564	"04/01/13 03:33 PM" 0.3557638889 1.606 0.4678173899 25.2169178022    
   565	"04/01/13 03:34 PM" 0.3775 1.738 0.4678173899 24.8714789435    
   566	"04/01/13 03:34 PM" 0.3947916667 2.5311203704 0.483949024 24.5989572716    
   567	"04/01/13 03:34 PM" 0.4120833333 3.3242407407 0.483949024 24.3472671016    
   568	"04/01/13 03:34 PM" 0.429375 4.1173611111 0.483949024 24.2762890744    
   569	"04/01/13 03:34 PM" 0.4466666667 4.9104814815 0.5000806582 24.2410459762    
   570	"04/01/13 03:34 PM" 0.4639583333 5.7036018519 0.5000806582 24.3084771655    
   571	"04/01/13 03:35 PM" 0.48125 6.4967222222 0.483949024 24.3859502791    
   572	"04/01/13 03:35 PM" 0.4854861111 7.8683611111 0.483949024 24.5628204579    
   573	"04/01/13 03:35 PM" 0.4897222222 9.24 0.4678173899 24.7486156462    
   574	"04/01/13 03:35 PM" 0.4939583333 10.6116388889 0.4678173899 24.9705402349    
   575	"04/01/13 03:35 PM" 0.4981944444 11.9832777778 0.4516857558 25.3089539801    
   576	"04/01/13 03:35 PM" 0.5024305556 13.3549166667 0.4355541216 25.5966114642    
   577	"04/01/13 03:36 PM" 0.5066666667 14.7265555556 0.4355541216 25.8336827963    
   578	"04/01/13 03:36 PM" 0.5042361111 14.8048287037 0.4194224875 26.1980735767    
   579	"04/01/13 03:36 PM" 0.5018055556 14.8831018519 0.4032908534 26.4786559057    
   580	"04/01/13 03:36 PM" 0.499375 14.961375 0.4032908534 26.7031534901    
   581	"04/01/13 03:36 PM" 0.4969444444 15.0396481481 0.4032908534 26.7277477449    
   582	"04/01/13 03:36 PM" 0.4945138889 15.1179212963 0.4032908534 26.7969665919    
   583	"04/01/13 03:37 PM" 0.4920833333 15.1961944444 0.3871592192 27.0726765189    
   584	"04/01/13 03:37 PM" 0.4944444444 15.2891342593 0.3871592192 26.9520901678    
   585	"04/01/13 03:37 PM" 0.4968055556 15.3820740741 0.3871592192 27.0486288402    
   586	"04/01/13 03:37 PM" 0.4991666667 15.4750138889 0.3871592192 26.9712747145    
   587	"04/01/13 03:37 PM" 0.5015277778 15.5679537037 0.3871592192 26.9871032775    
   588	"04/01/13 03:37 PM" 0.5038888889 15.6608935185 0.3871592192 27.0411988786    
   589	"04/01/13 03:38 PM" 0.50625 15.7538333333 0.3871592192 26.955852472    
   590	"04/01/13 03:38 PM" 0.5176388889 16.166587963 0.3871592192 27.1976757666    
   591	"04/01/13 03:38 PM" 0.5290277778 16.5793425926 0.3710275851 27.1630610119    
   592	"04/01/13 03:38 PM" 0.5404166667 16.9920972222 0.3710275851 27.3102967104    
   593	"04/01/13 03:38 PM" 0.5518055556 17.4048518519 0.3710275851 27.3675766283    
   594	"04/01/13 03:38 PM" 0.5631944444 17.8176064815 0.3710275851 27.4341732308    
   595	"04/01/13 03:39 PM" 0.5745833333 18.2303611111 0.3710275851 27.4414236394    
   596	"04/01/13 03:39 PM" 0.5785416667 18.442212963 0.3710275851 27.3917202629    
   597	"04/01/13 03:39 PM" 0.5825 18.6540648148 0.3710275851 27.3387009968    
   598	"04/01/13 03:39 PM" 0.5864583333 18.8659166667 0.3710275851 27.3479000414    
   599	"04/01/13 03:39 PM" 0.5904166667 19.0777685185 0.3710275851 27.4733878286    
   600	"04/01/13 03:39 PM" 0.594375 19.2896203704 0.3710275851 27.5966080649    
   601	"04/01/13 03:40 PM" 0.5983333333 19.5014722222 0.354895951 27.664398281    
   602	"04/01/13 03:40 PM" 0.5950694444 19.2995 0.354895951 27.6774198317    
   603	"04/01/13 03:40 PM" 0.5918055556 19.0975277778 0.354895951 27.7732215568    
   604	"04/01/13 03:40 PM" 0.5885416667 18.8955555556 0.354895951 27.7538508372    
   605	"04/01/13 03:40 PM" 0.5852777778 18.6935833333 0.3710275851 27.6613644698    
   606	"04/01/13 03:40 PM" 0.5820138889 18.4916111111 0.3710275851 27.5266534789    
   607	"04/01/13 03:41 PM" 0.57875 18.2896388889 0.3871592192 27.2988900566    
   608	"04/01/13 03:41 PM" 0.5770138889 18.1910462963 0.3871592192 27.0794428752    
   609	"04/01/13 03:41 PM" 0.5752777778 18.0924537037 0.4032908534 26.9200063819    
   610	"04/01/13 03:41 PM" 0.5735416667 17.9938611111 0.4032908534 26.7637675843    
   611	"04/01/13 03:41 PM" 0.5718055556 17.8952685185 0.4194224875 26.4641257533    
   612	"04/01/13 03:41 PM" 0.5700694444 17.7966759259 0.4194224875 26.1776179062    
   613	"04/01/13 03:42 PM" 0.5683333333 17.6980833333 0.4355541216 26.0307087084    
   614	"04/01/13 03:42 PM" 0.558125 17.839912037 0.4355541216 25.947632309    
   615	"04/01/13 03:42 PM" 0.5479166667 17.9817407407 0.4355541216 25.9509976099    
   616	"04/01/13 03:42 PM" 0.5377083333 18.1235694444 0.4516857558 25.9405946848    
   617	"04/01/13 03:42 PM" 0.5275 18.2653981481 0.4355541216 26.0475005159    
   618	"04/01/13 03:42 PM" 0.5172916667 18.4072268519 0.4194224875 26.2330377345    
   619	"04/01/13 03:43 PM" 0.5070833333 18.5490555556 0.4355541216 26.1314975416    
   620	"04/01/13 03:43 PM" 0.5124305556 18.6438796296 0.4194224875 26.0339580431    
   621	"04/01/13 03:43 PM" 0.5177777778 18.7387037037 0.4355541216 25.8080841908    
   622	"04/01/13 03:43 PM" 0.523125 18.8335277778 0.4516857558 25.5462252938    
   623	"04/01/13 03:43 PM" 0.5284722222 18.9283518519 0.4516857558 25.3943056839    
   624	"04/01/13 03:43 PM" 0.5338194444 19.0231759259 0.4678173899 25.2413541389    
   625	"04/01/13 03:44 PM" 0.5391666667 19.118 0.4516857558 25.2308205186    
   626	"04/01/13 03:44 PM" 0.5366666667 17.8463796296 0.4678173899 25.3474856518    
   627	"04/01/13 03:44 PM" 0.5341666667 16.5747592593 0.4516857558 25.4315927653    
   628	"04/01/13 03:44 PM" 0.5316666667 15.3031388889 0.4516857558 25.4513205321    
   629	"04/01/13 03:44 PM" 0.5291666667 14.0315185185 0.4678173899 25.3815155549    
   630	"04/01/13 03:44 PM" 0.5266666667 12.7598981481 0.4516857558 25.3750852363    
   631	"04/01/13 03:45 PM" 0.5241666667 11.4882777778 0.4678173899 25.3961374225    
   632	"04/01/13 03:45 PM" 0.4877083333 10.2461435185 0.4516857558 25.3328285032    
   633	"04/01/13 03:45 PM" 0.45125 9.0040092593 0.4678173899 25.3123567754    
   634	"04/01/13 03:45 PM" 0.4147916667 7.761875 0.4516857558 25.3915725984    
   635	"04/01/13 03:45 PM" 0.3783333333 6.5197407407 0.4516857558 25.4401350853    
   636	"04/01/13 03:45 PM" 0.341875 5.2776064815 0.4678173899 25.4112905386    
   637	"04/01/13 03:46 PM" 0.3054166667 4.0354722222 0.4516857558 25.3599046751    
   638	"04/01/13 03:46 PM" 0.2854861111 3.7611342593 0.4678173899 25.3095104341    
   639	"04/01/13 03:46 PM" 0.2655555556 3.4867962963 0.4516857558 25.4078836315    
   640	"04/01/13 03:46 PM" 0.245625 3.2124583333 0.4516857558 25.5056485937    
   641	"04/01/13 03:46 PM" 0.2256944444 2.9381203704 0.4516857558 25.6359041561    
   642	"04/01/13 03:46 PM" 0.2057638889 2.6637824074 0.4355541216 25.692037585    
   643	"04/01/13 03:47 PM" 0.1858333333 2.3894444444 0.4516857558 25.7813092725    
   644	"04/01/13 03:47 PM" 0.2040972222 2.6707592593 0.4355541216 26.0016390995    
   645	"04/01/13 03:47 PM" 0.2223611111 2.9520740741 0.4355541216 26.14498106    
   646	"04/01/13 03:47 PM" 0.240625 3.2333888889 0.4194224875 26.1739539663    
   647	"04/01/13 03:47 PM" 0.2588888889 3.5147037037 0.4194224875 26.1688164026    
   648	"04/01/13 03:47 PM" 0.2771527778 3.7960185185 0.4355541216 26.1946989143    
   649	"04/01/13 03:48 PM" 0.2954166667 4.0773333333 0.4194224875 26.2198391277    
   650	"04/01/13 03:48 PM" 0.3181944444 4.958912037 0.4355541216 26.0115753821    
   651	"04/01/13 03:48 PM" 0.3409722222 5.8404907407 0.4516857558 25.8105935961    
   652	"04/01/13 03:48 PM" 0.36375 6.7220694444 0.4516857558 25.4941216208    
   653	"04/01/13 03:48 PM" 0.3865277778 7.6036481481 0.4678173899 25.3571579662    
   654	"04/01/13 03:48 PM" 0.4093055556 8.4852268519 0.4678173899 25.1875466276    
   655	"04/01/13 03:49 PM" 0.4320833333 9.3668055556 0.4678173899 25.0531385192    
   656	"04/01/13 03:49 PM" 0.4396527778 9.9600925926 0.4678173899 25.1109285136    
   657	"04/01/13 03:49 PM" 0.4472222222 10.5533796296 0.4516857558 24.9644081575    
   658	"04/01/13 03:49 PM" 0.4547916667 11.1466666667 0.4678173899 25.1097309731    
   659	"04/01/13 03:49 PM" 0.4623611111 11.7399537037 0.4678173899 24.9581906653    
   660	"04/01/13 03:49 PM" 0.4699305556 12.3332407407 0.4678173899 24.8454522482    
   661	"04/01/13 03:50 PM" 0.4775 12.9265277778 0.483949024 24.6817060736    
   662	"04/01/13 03:50 PM" 0.479375 13.5962037037 0.483949024 24.4961272357    
   663	"04/01/13 03:50 PM" 0.48125 14.2658796296 0.483949024 24.4720500923    
   664	"04/01/13 03:50 PM" 0.483125 14.9355555556 0.483949024 24.3509220091    
   665	"04/01/13 03:50 PM" 0.485 15.6052314815 0.483949024 24.4440548413    
   666	"04/01/13 03:50 PM" 0.486875 16.2749074074 0.483949024 24.5914104038    
   667	"04/01/13 03:51 PM" 0.48875 16.9445833333 0.4678173899 24.723704557    
   668	"04/01/13 03:51 PM" 0.4873611111 17.6067222222 0.4678173899 24.7923849438    
   669	"04/01/13 03:51 PM" 0.4859722222 18.2688611111 0.4678173899 24.8939413976    
   670	"04/01/13 03:51 PM" 0.4845833333 18.931 0.4678173899 25.0340736092    
   671	"04/01/13 03:51 PM" 0.4831944444 19.5931388889 0.4678173899 25.1542543777    
   672	"04/01/13 03:51 PM" 0.4818055556 20.2552777778 0.4516857558 25.1917920218    
   673	"04/01/13 03:52 PM" 0.4804166667 20.9174166667 0.4516857558 25.1805972405    
   674	"04/01/13 03:52 PM" 0.4796527778 21.0577685185 0.4678173899 25.1262200693    
   675	"04/01/13 03:52 PM" 0.4788888889 21.1981203704 0.4678173899 25.1060647753    
   676	"04/01/13 03:52 PM" 0.478125 21.3384722222 0.4678173899 25.0655614838    
   677	"04/01/13 03:52 PM" 0.4773611111 21.4788240741 0.4516857558 25.2500474852    
   678	"04/01/13 03:52 PM" 0.4765972222 21.6191759259 0.4516857558 25.35399621    
   679	"04/01/13 03:53 PM" 0.4758333333 21.7595277778 0.4355541216 25.6669314841    
   680	"04/01/13 03:53 PM" 0.4702777778 21.8859768519 0.4194224875 26.0961575426    
   681	"04/01/13 03:53 PM" 0.4647222222 22.0124259259 0.4032908534 26.4715182436    
   682	"04/01/13 03:53 PM" 0.4591666667 22.138875 0.4194224875 26.6837506802    
   683	"04/01/13 03:53 PM" 0.4536111111 22.2653240741 0.4194224875 26.6085640084    
   684	"04/01/13 03:53 PM" 0.4480555556 22.3917731481 0.4194224875 26.6202138294    
   685	"04/01/13 03:54 PM" 0.4425 22.5182222222 0.4194224875 26.5682564067    
   686	"04/01/13 03:54 PM" 0.4508333333 22.4577731481 0.4194224875 26.5477725204    
   687	"04/01/13 03:54 PM" 0.4591666667 22.3973240741 0.4032908534 26.5704358459    
   688	"04/01/13 03:54 PM" 0.4675 22.336875 0.4032908534 26.4996101163    
   689	"04/01/13 03:54 PM" 0.4758333333 22.2764259259 0.4032908534 26.5943989229    
   690	"04/01/13 03:54 PM" 0.4841666667 22.2159768519 0.4194224875 26.4820351711    
   691	"04/01/13 03:55 PM" 0.4925 22.1555277778 0.4194224875 26.5003072416    
   692	"04/01/13 03:55 PM" 0.4970833333 21.5399351852 0.4194224875 26.4130188183    
   693	"04/01/13 03:55 PM" 0.5016666667 20.9243425926 0.4355541216 26.2978807885    
   694	"04/01/13 03:55 PM" 0.50625 20.30875 0.4194224875 26.2146899284    
   695	"04/01/13 03:55 PM" 0.5108333333 19.6931574074 0.4194224875 26.0885272764    
   696	"04/01/13 03:55 PM" 0.5154166667 19.0775648148 0.4355541216 26.0867635106    
   697	"04/01/13 03:56 PM" 0.52 18.4619722222 0.4355541216 26.0566966935    
   698	"04/01/13 03:56 PM" 0.5009722222 16.3950416667 0.4355541216 26.1218547704    
   699	"04/01/13 03:56 PM" 0.4819444444 14.3281111111 0.4194224875 26.3002555103    
   700	"04/01/13 03:56 PM" 0.4629166667 12.2611805556 0.4194224875 26.4491224466    
   701	"04/01/13 03:56 PM" 0.4438888889 10.19425 0.4032908534 26.6026136392    
   702	"04/01/13 03:56 PM" 0.4248611111 8.1273194444 0.4032908534 26.8076486171    
   703	"04/01/13 03:57 PM" 0.4058333333 6.0603888889 0.3871592192 26.9634983057    
   704	"04/01/13 03:57 PM" 0.3975694444 6.141462963 0.3871592192 27.2055502668    
   705	"04/01/13 03:57 PM" 0.3893055556 6.222537037 0.3710275851 27.3932607903    
   706	"04/01/13 03:57 PM" 0.3810416667 6.3036111111 0.3710275851 27.506959235    
   707	"04/01/13 03:57 PM" 0.3727777778 6.3846851852 0.354895951 27.7208116793    
   708	"04/01/13 03:57 PM" 0.3645138889 6.4657592593 0.3387643168 27.9575482025    
   709	"04/01/13 03:58 PM" 0.35625 6.5468333333 0.3226326827 28.1444326488    
   710	"04/01/13 03:58 PM" 0.3551388889 6.7089305556 0.3065010486 28.2150518208    
   711	"04/01/13 03:58 PM" 0.3540277778 6.8710277778 0.3065010486 28.3428619389    
   712	"04/01/13 03:58 PM" 0.3529166667 7.033125 0.2903694144 28.4824715674    
   713	"04/01/13 03:58 PM" 0.3518055556 7.1952222222 0.2903694144 28.5884054    
   714	"04/01/13 03:58 PM" 0.3506944444 7.3573194444 0.3065010486 28.4399844521    
   715	"04/01/13 03:59 PM" 0.3495833333 7.5194166667 0.2903694144 28.5222406177    
   716	"04/01/13 03:59 PM" 0.3659027778 8.0198148148 0.2903694144 28.5224823982    
   717	"04/01/13 03:59 PM" 0.3822222222 8.520212963 0.2903694144 28.4120754011    
   718	"04/01/13 03:59 PM" 0.3985416667 9.0206111111 0.2903694144 28.4535187514    
   719	"04/01/13 03:59 PM" 0.4148611111 9.5210092593 0.2903694144 28.350068875    
   720	"04/01/13 03:59 PM" 0.4311805556 10.0214074074 0.2903694144 28.5084427092    
   721	"04/01/13 04:00 PM" 0.4475 10.5218055556 0.2903694144 28.5062221531    
   722	"04/01/13 04:00 PM" 0.4577083333 10.9840601852 0.2903694144 28.6196783072    
   723	"04/01/13 04:00 PM" 0.4679166667 11.4463148148 0.2903694144 28.6808862556    
   724	"04/01/13 04:00 PM" 0.478125 11.9085694444 0.2903694144 28.5627682156    
   725	"04/01/13 04:00 PM" 0.4883333333 12.3708240741 0.2903694144 28.5397071367    
   726	"04/01/13 04:00 PM" 0.4985416667 12.8330787037 0.3226326827 28.4583321494    
   727	"04/01/13 04:01 PM" 0.50875 13.2953333333 0.3065010486 28.3707971428    
   728	"04/01/13 04:01 PM" 0.5067361111 13.1049722222 0.3226326827 28.3539598445    
   729	"04/01/13 04:01 PM" 0.5047222222 12.9146111111 0.3226326827 28.2335743774    
   730	"04/01/13 04:01 PM" 0.5027083333 12.72425 0.3226326827 28.1322726571    
   731	"04/01/13 04:01 PM" 0.5006944444 12.5338888889 0.3226326827 28.148254662    
   732	"04/01/13 04:01 PM" 0.4986805556 12.3435277778 0.3226326827 28.1599528613    
   733	"04/01/13 04:02 PM" 0.4966666667 12.1531666667 0.3226326827 28.1133465102    
   734	"04/01/13 04:02 PM" 0.4993055556 12.474662037 0.3387643168 27.9440519321    
   735	"04/01/13 04:02 PM" 0.5019444444 12.7961574074 0.3387643168 27.9751942124    
   736	"04/01/13 04:02 PM" 0.5045833333 13.1176527778 0.3387643168 27.9999174666    
   737	"04/01/13 04:02 PM" 0.5072222222 13.4391481481 0.3387643168 28.0149605483    
   738	"04/01/13 04:02 PM" 0.5098611111 13.7606435185 0.354895951 27.9202665541    
   739	"04/01/13 04:03 PM" 0.5125 14.0821388889 0.3710275851 27.6784654904    
   740	"04/01/13 04:03 PM" 0.5205555556 14.4307268519 0.354895951 27.5741948896    
   741	"04/01/13 04:03 PM" 0.5286111111 14.7793148148 0.354895951 27.5215438485    
   742	"04/01/13 04:03 PM" 0.5366666667 15.1279027778 0.3710275851 27.3499906211    
   743	"04/01/13 04:03 PM" 0.5447222222 15.4764907407 0.4032908534 27.1380496148    
   744	"04/01/13 04:03 PM" 0.5527777778 15.8250787037 0.4032908534 26.7968442093    
   745	"04/01/13 04:04 PM" 0.5608333333 16.1736666667 0.4032908534 26.7776222267    
   746	"04/01/13 04:04 PM" 0.5613888889 16.3828194444 0.4032908534 26.6232147561    
   747	"04/01/13 04:04 PM" 0.5619444444 16.5919722222 0.4032908534 26.4872341497    
   748	"04/01/13 04:04 PM" 0.5625 16.801125 0.4032908534 26.548048271    
   749	"04/01/13 04:04 PM" 0.5630555556 17.0102777778 0.4032908534 26.6299627643    
   750	"04/01/13 04:04 PM" 0.5636111111 17.2194305556 0.4032908534 26.8217920832    
   751	"04/01/13 04:05 PM" 0.5641666667 17.4285833333 0.3871592192 26.9202021722    
   752	"04/01/13 04:05 PM" 0.5751388889 17.4462037037 0.3871592192 27.0741898835    
   753	"04/01/13 04:05 PM" 0.5861111111 17.4638240741 0.3710275851 27.1241336805    
   754	"04/01/13 04:05 PM" 0.5970833333 17.4814444444 0.4032908534 27.0509432409    
   755	"04/01/13 04:05 PM" 0.6080555556 17.4990648148 0.4032908534 26.8338883664    
   756	"04/01/13 04:05 PM" 0.6190277778 17.5166851852 0.4032908534 26.6360238964    
   757	"04/01/13 04:06 PM" 0.63 17.5343055556 0.4194224875 26.3490818647    
   758	"04/01/13 04:06 PM" 0.6225694444 17.3293287037 0.4194224875 26.162826049    
   759	"04/01/13 04:06 PM" 0.6151388889 17.1243518519 0.4194224875 26.1883670536    
   760	"04/01/13 04:06 PM" 0.6077083333 16.919375 0.4194224875 26.2104058716    
   761	"04/01/13 04:06 PM" 0.6002777778 16.7143981481 0.4194224875 26.3245367426    
   762	"04/01/13 04:06 PM" 0.5928472222 16.5094212963 0.4032908534 26.4837060524    
   763	"04/01/13 04:07 PM" 0.5854166667 16.3044444444 0.4032908534 26.6459649896    
   764	"04/01/13 04:07 PM" 0.5750694444 15.6209166667 0.4032908534 26.738763719    
   765	"04/01/13 04:07 PM" 0.5647222222 14.9373888889 0.4032908534 26.8282833964    
   766	"04/01/13 04:07 PM" 0.554375 14.2538611111 0.4032908534 26.7441540449    
   767	"04/01/13 04:07 PM" 0.5440277778 13.5703333333 0.4194224875 26.6953285759    
   768	"04/01/13 04:07 PM" 0.5336805556 12.8868055556 0.4194224875 26.6001614065    
   769	"04/01/13 04:08 PM" 0.5233333333 12.2032777778 0.4194224875 26.5413202616    
   770	"04/01/13 04:08 PM" 0.5108333333 11.4460092593 0.4194224875 26.5582956404    
   771	"04/01/13 04:08 PM" 0.4983333333 10.6887407407 0.4355541216 26.3211538455    
   772	"04/01/13 04:08 PM" 0.4858333333 9.9314722222 0.4194224875 26.3624195552    
   773	"04/01/13 04:08 PM" 0.4733333333 9.1742037037 0.4194224875 26.3364184383    
   774	"04/01/13 04:08 PM" 0.4608333333 8.4169351852 0.4194224875 26.4183879708    
   775	"04/01/13 04:09 PM" 0.4483333333 7.6596666667 0.4194224875 26.3799283097    
   776	"04/01/13 04:09 PM" 0.4410416667 7.7390601852 0.4355541216 26.2809059092    
   777	"04/01/13 04:09 PM" 0.43375 7.8184537037 0.4194224875 26.3038586022    
   778	"04/01/13 04:09 PM" 0.4264583333 7.8978472222 0.4194224875 26.1343292009    
   779	"04/01/13 04:09 PM" 0.4191666667 7.9772407407 0.4355541216 26.1415122054    
   780	"04/01/13 04:09 PM" 0.411875 8.0566342593 0.4355541216 26.0052831365    
   781	"04/01/13 04:10 PM" 0.4045833333 8.1360277778 0.4355541216 25.9789993819    
   782	"04/01/13 04:10 PM" 0.4134722222 8.7567638889 0.4355541216 25.9997296836    
   783	"04/01/13 04:10 PM" 0.4223611111 9.3775 0.4355541216 25.9404417144    
   784	"04/01/13 04:10 PM" 0.43125 9.9982361111 0.4194224875 26.0414984783    
   785	"04/01/13 04:10 PM" 0.4401388889 10.6189722222 0.4355541216 25.9108444982    
   786	"04/01/13 04:10 PM" 0.4490277778 11.2397083333 0.4516857558 25.7843942961    
   787	"04/01/13 04:11 PM" 0.4579166667 11.8604444444 0.4516857558 25.8277779466    
   788	"04/01/13 04:11 PM" 0.4699305556 12.1198611111 0.4355541216 25.9243485851    
   789	"04/01/13 04:11 PM" 0.4819444444 12.3792777778 0.4355541216 25.9871304758    
   790	"04/01/13 04:11 PM" 0.4939583333 12.6386944444 0.4516857558 25.9519908421    
   791	"04/01/13 04:11 PM" 0.5059722222 12.8981111111 0.4355541216 25.9130948883    
   792	"04/01/13 04:11 PM" 0.5179861111 13.1575277778 0.4194224875 26.072028296    
   793	"04/01/13 04:12 PM" 0.53 13.4169444444 0.4355541216 26.047080246    
   794	"04/01/13 04:12 PM" 0.5278472222 13.1220833333 0.4355541216 25.8796581424    
   795	"04/01/13 04:12 PM" 0.5256944444 12.8272222222 0.4355541216 25.910237817    
   796	"04/01/13 04:12 PM" 0.5235416667 12.5323611111 0.4194224875 26.1436148509    
   797	"04/01/13 04:12 PM" 0.5213888889 12.2375 0.4032908534 26.5097804839    
   798	"04/01/13 04:12 PM" 0.5192361111 11.9426388889 0.4032908534 26.6863839978    
   799	"04/01/13 04:13 PM" 0.5170833333 11.6477777778 0.3710275851 26.9422450828    
   800	"04/01/13 04:13 PM" 0.515625 11.7630231481 0.3871592192 27.240416475    
   801	"04/01/13 04:13 PM" 0.5141666667 11.8782685185 0.354895951 27.4943713106    
   802	"04/01/13 04:13 PM" 0.5127083333 11.9935138889 0.3710275851 27.4686529096    
   803	"04/01/13 04:13 PM" 0.51125 12.1087592593 0.3871592192 27.3154207778    
   804	"04/01/13 04:13 PM" 0.5097916667 12.2240046296 0.3871592192 27.2359045033    
   805	"04/01/13 04:14 PM" 0.5083333333 12.33925 0.3871592192 27.0222818526    
   806	"04/01/13 04:14 PM" 0.5073611111 12.707037037 0.4032908534 26.8335346576    
   807	"04/01/13 04:14 PM" 0.5063888889 13.0748240741 0.4194224875 26.6779508641    
   808	"04/01/13 04:14 PM" 0.5054166667 13.4426111111 0.4355541216 26.451183941    
   809	"04/01/13 04:14 PM" 0.5044444444 13.8103981481 0.4355541216 26.1810438685    
   810	"04/01/13 04:14 PM" 0.5034722222 14.1781851852 0.4516857558 25.9046455927    
   811	"04/01/13 04:15 PM" 0.5025 14.5459722222 0.4355541216 25.8283926515    
   812	"04/01/13 04:15 PM" 0.5030555556 14.6997175926 0.4516857558 25.6579444312    
   813	"04/01/13 04:15 PM" 0.5036111111 14.853462963 0.4516857558 25.5776752796    
   814	"04/01/13 04:15 PM" 0.5041666667 15.0072083333 0.4355541216 25.6269154323    
   815	"04/01/13 04:15 PM" 0.5047222222 15.1609537037 0.4516857558 25.64679994    
   816	"04/01/13 04:15 PM" 0.5052777778 15.3146990741 0.4355541216 25.6529904123    
   817	"04/01/13 04:16 PM" 0.5058333333 15.4684444444 0.4516857558 25.6498934353    
   818	"04/01/13 04:16 PM" 0.5134027778 15.2266481481 0.4355541216 25.5711643102    
   819	"04/01/13 04:16 PM" 0.5209722222 14.9848518519 0.4516857558 25.51573234    
   820	"04/01/13 04:16 PM" 0.5285416667 14.7430555556 0.4516857558 25.3822690333    
   821	"04/01/13 04:16 PM" 0.5361111111 14.5012592593 0.4516857558 25.2727386197    
   822	"04/01/13 04:16 PM" 0.5436805556 14.259462963 0.4678173899 25.1402014517    
   823	"04/01/13 04:17 PM" 0.55125 14.0176666667 0.4678173899 24.9080666701    
   824	"04/01/13 04:17 PM" 0.5492361111 13.8313796296 0.4516857558 24.7817284758    
   825	"04/01/13 04:17 PM" 0.5472222222 13.6450925926 0.4678173899 24.7212872207    
   826	"04/01/13 04:17 PM" 0.5452083333 13.4588055556 0.483949024 24.293227157    
   827	"04/01/13 04:17 PM" 0.5431944444 13.2725185185 0.483949024 24.2157292938    
   828	"04/01/13 04:17 PM" 0.5411805556 13.0862314815 0.483949024 24.0812595486    
   829	"04/01/13 04:18 PM" 0.5391666667 12.8999444444 0.483949024 23.9685740357    
   830	"04/01/13 04:18 PM" 0.5345138889 13.1467824074 0.5000806582 23.7981404991    
   831	"04/01/13 04:18 PM" 0.5298611111 13.3936203704 0.5000806582 23.6120105221    
   832	"04/01/13 04:18 PM" 0.5252083333 13.6404583333 0.483949024 23.5439872542    
   833	"04/01/13 04:18 PM" 0.5205555556 13.8872962963 0.5162122923 23.1276700798    
   834	"04/01/13 04:18 PM" 0.5159027778 14.1341342593 0.5162122923 22.8520010942    
   835	"04/01/13 04:19 PM" 0.51125 14.3809722222 0.5000806582 22.9283369554    
   836	"04/01/13 04:19 PM" 0.5168055556 14.2647083333 0.5000806582 23.1236854438    
   837	"04/01/13 04:19 PM" 0.5223611111 14.1484444444 0.5000806582 23.0382091128    
   838	"04/01/13 04:19 PM" 0.5279166667 14.0321805556 0.5000806582 23.2276595233    
   839	"04/01/13 04:19 PM" 0.5334722222 13.9159166667 0.483949024 23.469985734    
   840	"04/01/13 04:19 PM" 0.5390277778 13.7996527778 0.483949024 23.5758129999    
   841	"04/01/13 04:20 PM" 0.5445833333 13.6833888889 0.5162122923 23.2598903623    
   842	"04/01/13 04:20 PM" 0.5486111111 13.8166111111 0.5000806582 23.1465349616    
   843	"04/01/13 04:20 PM" 0.5526388889 13.9498333333 0.5000806582 23.2707743627    
   844	"04/01/13 04:20 PM" 0.5566666667 14.0830555556 0.5000806582 23.3816158198    

